AI Credibility Signals Outrank Institutions and Engagement in Shaping News Perception on Social Media

AI-generated content is rapidly becoming a salient component of online information ecosystems, yet its influence on public trust and epistemic judgments remains poorly understood. We present a large-scale mixed-design experiment (N = 1,000) investigating how AI-generated credibility scores affect user perception of political news. Our results reveal that AI feedback significantly moderates partisan bias and institutional distrust, surpassing traditional engagement signals such as likes and shares. These findings demonstrate the persuasive power of generative AI and suggest a need for design strategies that balance epistemic influence with user autonomy.

==> h1_iqr.csv <==
x,median,q1,q3,mean
1,7.0,5.0,9.0,6.621464108031272
2,7.0,4.0,9.0,6.368528378837657
3,6.0,3.0,8.0,5.577060259057631


==> h1_summary.csv <==
x,mean,se
1,6.621464108031272,0.034109554113114504
2,6.368528378837657,0.02959286371303886
3,5.577060259057631,0.04073239388005528


==> h1_swarm.csv <==
x,y
1.8836471202778144,6.869857758559592
0.9384521916693321,5.123267940842388
1.0430293154516108,6.754108153405092
1.8922299665369442,8.191660355628285
2.0117798447217665,8.2462749792007
0.9930707096465337,10.3575507932718
1.1197019057326434,6.932581767000808
2.139818213693457,7.833730121991127
1.8374816070079076,0.26249993925260173
0.8361706850123052,4.34505574869751
1.0578574025799443,10.15265306051554
2.0446414353033098,7.661006469397067
0.8901551734711917,2.7405809043055256
0.8423144268789181,10.020182743820213
2.1851838325226582,7.012057899941673
1.195189040615237,6.012905922863089
0.8186196647503982,7.329317961315499
1.8637463474298308,7.135256853403219
2.0053820050411164,0.7526457745134896
2.933592128948937,8.99472105929658
0.8255013955822402,5.180183970217232
1.84805615850245,6.026579083706541
1.8691970657506252,10.340704336689699
1.899888621181184,5.958038575598197
0.9008455700521705,7.216011079795261
2.0270941517361143,8.379715319809824
3.088334503495482,9.633363669884542
0.937676963419211,8.806866193489245
2.820627917674933,6.136984202684634
1.9169330070969322,1.8846837685667932
2.177925607681845,7.709871156326773
3.0818423068389764,-0.25105823571585517
2.0062256248813735,6.114764915982463
1.9157103618524196,3.8585869039410294
1.820854889558784,6.928123052019084
1.1181476658514384,-0.2149087906147929
1.091760229827503,9.009019845944323
2.089841773098721,7.775053955851174
2.0467856160921647,8.124128617489486
1.8649507191277823,10.06593548356666
2.0909210437436676,7.1846898906255365
2.9536786922109055,5.308034533055364
3.1480552837478624,8.230553201551999
1.993633591747818,6.754053542738985
0.8158889801232454,4.619702092619824
2.035256140798276,7.761679741208203
1.9549770663933086,6.085010613063157
3.0217867167087786,2.9435235216215316
2.803475897329873,5.632619911640093
0.8511983710453218,1.0338936461325354
3.1935178372120285,9.208622995391993
0.8109923265860834,8.610612188939275
2.928528122871159,4.191143632719262
1.9492249611659767,10.36621647626577
2.830858611947518,7.002412365218163
2.1026756380243397,0.06116507099167301
2.1585787497417672,1.8428711585643673
0.9069334225925205,6.855014866061607
3.1717359073387996,7.095181472710086
2.0580452618052263,4.951499622862628
0.8759559052655985,2.372209065086988
2.0011051440341934,8.389455544725653
2.888488090126556,0.6206277833922944
1.9202635739153808,7.222286799414887
3.069675136450927,4.898063336149853
1.9980145174647705,7.618091979174451
1.9667368463828856,7.397266333156223
2.0914874324569053,9.936133109925033
0.8324306392849056,8.719895347649137
2.0251890253031233,3.9621450805099907
0.826810026878132,9.866082591793978
0.8138644316681878,2.959124264182051
2.175309013509188,6.055899780813744
1.1656463115649642,2.022640835131541
2.1748778833372318,1.601154630186082
3.0736708340755046,2.234358127384758
0.8010949214460428,3.078682277305725
1.9886060034464985,1.1449675928825143
1.8979285268145976,8.319074631962238
1.1748556418847946,1.9427120892089578
1.1285792511053705,3.1840196439071065
1.1203666340827385,10.302345631847972
1.0731776086828044,4.667414387001848
1.118235814022177,9.237219601438236
3.14575385740839,10.024914108906437
2.053397238066804,7.183306165514568
2.184172328193551,1.7834648697626643
0.8083119109579924,0.12439434560539109
2.05966776630613,5.260783957056078
2.0740323088754584,6.762797896745281
1.9468321929404246,9.935272588488388
2.0113209437973065,9.836918876914355
1.824844180307007,8.091097972663066
1.9542471189567396,3.122090498469772
1.0800540578274869,9.290917095961975
3.077768392865999,-0.13101730619638702
2.89639122993338,8.756613476548804
2.8837822657210497,-0.2145693056820167
1.963756787772145,8.731484472028693
1.8297067511234149,5.0395326694865545
1.942993448431473,7.715027590609301
0.809288767354232,6.939033704797722
2.066273819524838,3.728641694537446
1.8711910458522834,9.753323140654775
1.8452663530722642,5.650030661099045
2.9618409436086117,10.209693709462938
1.0921008818993898,2.169290849968974
1.1875289298758913,6.959779214339568
0.8593589206143548,0.622992337044336
1.0824789077648758,10.329437492214723
1.9595078952566605,10.076928178663634
2.143264148900553,3.6195000488169162
2.108345061552018,2.076302037574316
2.9111793296357305,5.747182924881302
2.1988277228954947,3.7208592543543517
2.8231356433085786,6.647738760613819
2.9400991507956005,7.678885243777197
2.9310482481793576,8.050181737313567
1.147377648429354,8.972203837696819
1.9440935833032895,8.279567099510981
1.9567551414697335,6.26527540208636
2.0758151395178883,7.066318330643467
2.14211484640888,10.299084591265652
0.9414436821948803,7.142462300337383
2.9777969154132236,7.3678943393841285
2.0134027311387532,5.679055087779243
1.8303059827974704,10.322085384222582
3.13108941856565,1.2222233469867194
1.1039279049630053,8.103020351329963
3.086056550759971,9.123835477371006
0.803726907485936,9.246954967188543
1.902878841253054,6.111033484650432
2.969290585244884,7.382601875497186
1.0601963918562793,8.99020367069018
2.8728925281277484,9.138538801054803
0.8285836245555995,9.105760408980553
2.175581460289866,6.71965256533276
1.8804137970275343,6.040922731838808
2.0936189512835006,5.873915103065717
2.191657838239496,8.699264712186926
3.140103638217614,9.654980262678608
0.9174526925694044,3.287458288467624
0.9677610539623187,9.371241058793832
3.042496183611001,6.058690718186827
1.8757733036360364,4.863634645152097
0.8416864722349509,5.880058793420889
0.9082046377995573,8.151958689183369
1.9034800851358582,8.149129347500343
1.8345920346320466,4.712735909889446
1.9855242735776268,4.988657843048195
1.9299048550740674,8.140989056894492
0.8323936694810046,0.7601410391417219
3.178256129015585,5.666093103430691
0.9176489455644243,-0.3940204721736123
0.9268688435680964,9.25229624787002
1.9365698469542818,9.825623727535865
3.154435886866667,7.0612102190577355
2.931080438232613,1.9159253136889538
1.1023818642893661,9.283633252238243
1.936016901583911,6.738136672343099
1.9234524341858688,9.877406716386561
1.153823835013433,2.901237050220472
2.064122625486197,-0.3691919575696727
2.8730940108065166,8.816186918075788
3.1598874034290945,8.287531770212437
2.1654494498933063,9.816139456770367
1.0970633085998962,10.328429026020212
1.9649408405504856,9.849177330362824
0.8905928881953422,9.94214231060842
2.020485275581275,6.306995726830595
2.9550922293056665,4.650022656709201
3.160285537022598,8.797203656229472
2.1312174451923527,0.22880622399051276
2.1027987887831383,9.685733585287087
1.813147531476296,7.13319095031338
1.9782554876116736,9.918394935376774
1.972018699406933,6.3112606717386885
0.8785655785393949,9.182636785211118
1.9098075410039588,9.624379627894221
2.869341923972434,0.37465141533581403
2.0533801049980163,10.10069989750556
0.842585284010509,10.163379740135467
3.130077697165066,3.8406296612430064
2.081349613453399,9.289973250583909
0.9813691535134783,10.134307060832853
0.9263423814932601,10.263809777078968
3.065330254622563,8.630942701374053
1.8506916436944398,8.761065055662826
1.180801295504471,8.852057849955116
0.812538154764779,8.839945793935975
1.1733626086903748,7.003838784729641
3.166984057860108,8.310010717171565
2.935901842567491,7.224082838567417
1.9133590960169162,7.7164460759205955
1.1660190968711328,9.332616507709336
2.0212996939395413,8.775157319427587
3.1824182883401804,10.06794483584272
1.8345032210841516,8.60349613427241
2.8831246622669062,2.2087984249046313
1.9215495302558,2.359793806858436
1.8186665293088145,10.041534659792472
1.9002623630402062,7.23079889381985
1.882221450210784,3.9360200317549614
2.1420884786446504,2.633560299993749
3.041682443765031,5.348111427400682
1.1086506508325944,8.600598292406962
2.988125543119827,4.707832007283447
1.853486364807042,7.018640293059099
0.9583453388422415,2.317715477816642
1.8848456315156616,7.390334269858836
1.825659976775117,3.1824760716284777
3.09732303324276,3.8382292195414967
0.8631099956740467,8.994836375914154
3.106215146370457,2.6941681933093045
2.860904402161128,5.390490765380372
3.1637269861407775,0.31977458217160304
0.9865628350450126,7.0666047751274075
1.0220013142292141,6.777862371988771
0.9757797681506998,7.639710340704287
1.8412317703705043,7.026119446007543
1.1645030238144378,6.82672278719829
2.8467005245460872,5.800729955738916
0.8540544338715879,6.71463708805079
1.9048656516838018,10.046631002736083
2.1438812675352974,10.375444450043103
2.8062574670177134,7.072686549715272
0.8040801494516365,-0.25128349475671596
2.8230345008006665,4.338336628849375
1.039462518914812,9.305798444468023
0.9094509105941091,9.142541189286552
1.1472287430668466,2.67052530844059
2.1953468290884257,0.39864606199600583
0.9512919718750743,8.930271974545082
2.022888112780563,7.958851214476874
3.0046767465887623,7.940593883980973
2.0883201234986686,2.1660320671799584
2.0972147323674157,6.042696103172539
2.183638167187797,2.8272869817208246
1.96438352699325,2.74071952691121
0.9203915654461287,6.194318497350708
3.051775719755145,10.262884203664555
3.0097006057873195,6.823557781720713
2.1811661477983524,0.0028571334182594943
2.9832036564293336,9.34051407460203
3.085466695659904,8.193147323975692
0.824863068098208,9.9699420202962
3.1401373917254505,8.017785286299764
2.90070372208669,3.144684912597005
1.8513769125523845,0.2564642823389972
2.9919963835897665,4.055840100742027
2.1598863522992624,2.2123942665528586
1.9868603191841347,3.3139414609321642
3.094917078662524,8.361926892385775
3.114064574363916,6.607395479320142
1.9301066592023173,10.096761091075575
2.0492338254928666,6.874190938646909
2.1611945202996097,9.737078408304308
1.8244509573802792,7.077180056665718
1.8313181810931936,4.151241207896642
1.0585020175481978,9.965757716067532
2.9678471241068123,3.1803143404630703
1.1042554754101204,10.226596378065866
3.0501142408401,10.37390973653971
0.8559630764269555,9.731782763937114
2.8183774359435523,2.6526387008010976
1.8498551092174091,8.302890457225022
1.937530936873531,9.346432493493694
1.074373384170729,3.3911944021193
1.8691741794535264,6.209226034275156
2.172607372349731,9.841873240894444
1.008083702213072,5.644528686361981
2.0220420684909484,3.000646060338002
2.9234488276461064,7.332355900394007
1.8252081188414324,-0.3758572147897466
2.0681480622518187,9.60788852050754
2.069054568937372,8.344294619737735
3.0607026361920164,2.671937655033199
1.8732019382560798,9.231836736086729
1.80867759473735,10.170445951576502
0.9793137970603145,3.309953918388657
0.8735295438363444,8.651170068891549
2.086764906076646,3.961116219750292
1.8760187998108326,7.6491532154183535
0.9885559248588798,9.004527483617135
1.1544038469661309,5.8100442961818555
0.9201772868285703,-0.1927673097870562
2.9443093784735423,7.878088107719092
2.8849670847060094,2.673398814750085
1.9753032786078528,10.061694004713797
1.1780819409549574,3.6382942967333873
2.0449609595031286,7.118190981068756
2.191189488203422,5.024630576722605
2.082813773662074,7.103513865922574
2.0798520285468265,5.187125363098537
2.8839036057638996,10.109901864564131
1.9004714810221446,7.240409524411051
1.995940310530511,7.2885539583491195
3.0587889702529165,10.37029501745056
3.1016662112516364,6.371007052952481
2.850622614812193,7.004924716899854
1.9539193294052215,7.839371911661204
1.91342888036691,4.308145856937297
1.1141071847993138,5.767807053698841
2.068242433095216,1.0123034353573397
1.9135831422885656,7.610344211047738
3.0433919853743525,0.6267859999684733
1.8027464299847442,5.931465430811036
2.9246842470492247,9.157891971004226
2.120471568213625,3.0115210275762485
1.162202213478921,5.760790892771961
1.1847251209635592,0.7323790042576658
2.1458004784094453,5.643258621327582
2.034393703482459,10.335435168471864
2.1531797810542894,10.117607072359169
2.093980615674999,4.695347570410449
1.0501240728796681,3.7982492810778337
2.1487286344635472,7.1358694287760365
2.9011700370550666,1.9540062530470736
0.9123590895494704,4.107145229508381
3.0650274580161625,9.936623069504508
0.8141941981628997,7.376084714009586
0.803260543424866,5.92305833327017
0.8896881211630001,4.63006352287328
2.814836686790538,4.7960027077992216
1.133870512810366,1.314200324782295
1.9739622847594094,8.688868745489438
3.13272069647893,4.2031848741697715
0.9326806278764088,2.9982520137562356
0.93622341928482,8.121634820165456
2.093250266729312,4.87894523396147
1.9142111239344952,7.619123956198906
1.8374934953493693,6.6578962217878175
2.125938940413044,10.288273028644971
1.9306747453397943,8.686745136900132
1.1554950437049636,0.3753760832577341
3.0439865895372633,7.697760014205109
0.8923600584727913,9.136153428597963
2.8122012005632495,8.385242695978363
2.95664489945555,8.652105053836234
1.1633689048214184,10.225440318394268
1.8704111925649305,8.046330931123464
2.9331184140649027,9.685835407548057
2.854821441993917,7.778455698809882
2.112916969319965,1.1337952256263686
3.1351035375795493,2.850122957908503
2.9745387379085906,9.982373362800415
1.159642232655619,-0.0917851431374398
1.00807814598806,6.0835401102933515
0.9694481301558381,-0.19366967248344338
1.8510013589254157,5.696088390525795
0.9478872432732536,9.692879169799744
1.903692860727595,8.62857899374778
2.00350050561591,7.373939486286014
0.8627500618550034,6.231384203763595
2.174809563870695,4.798957616853859
1.0097110831739458,6.956530462867546
2.934688705561616,0.08550690991389481
3.075394911837713,7.892845172256951
1.8666912767973978,10.149937889375963
1.9526313227011949,3.9928010220624586
1.9774107164942563,8.038595612061762
2.893746649294628,1.6407789227813863
2.94184585536773,6.2791190937853
2.04766332071253,10.149244468271887
1.1554592794543603,9.67764630082844
1.1002563870863666,9.608573741976757
2.033149404000836,10.129320438136205
3.197418118427325,7.791548395317067
0.8417133570810615,7.8953724352470465
1.9585024821031387,6.248606985051408
2.179662593748513,1.669322380706173
0.8964663132943858,6.038670046254246
1.0175645983766106,5.615956273568166
0.9379179049514417,8.170863152423728
1.8341636455192625,10.183955410659147
2.1715455397577643,9.909334671599314
0.8308253735880575,7.277893094009252
1.0977359968318625,2.9462600634211644
1.1116513046332912,5.970297682503205
2.9263354493867766,6.78973098694837
1.834093415661123,5.759688278746775
2.982058764745812,9.314205061350647
0.8578393651983349,4.922217003401828
1.1715939830770754,10.089335732595186
1.8306385754957433,7.361361154503347
3.1298153877110324,3.993021168025211
0.964292195209257,5.937011237996507
1.9887501977803432,10.133920646343991
3.1784964241317923,3.029510262572144
2.056708545823369,6.274635457235946
2.102361023545583,4.890294221860357
3.160788683822525,1.3497412157433346
3.104859740860492,6.085303773516708
0.8860379297264133,7.390736177359565
0.9067818433309146,8.1934010079343
0.9496869667981713,0.20796562817773223
1.8608316220307786,4.323034779754828
0.8103333177841665,8.734729166096265
0.8698123455811454,10.090689882569672
1.8156143713354307,7.235520003325094
2.0661076198668478,4.3330984272754955
0.8591048089537593,6.828720910328836
1.1534015028547049,7.143641675307755
2.146822730123412,2.6690204300238194
3.182921505246127,-0.06038971242493474
2.954401403177956,6.056592351165264
1.806478686315953,9.193067892605884
1.1312939080031563,3.3088551078399284
3.111066031637111,8.392529168441
0.83901211193168,9.678324484520333
1.875226526430598,8.699859718082516
1.1031400353857699,3.693816667703078
0.8051781209463578,1.3733224314466541
2.8337825625620883,1.9507804332979721
2.0211582863366617,6.218679055969736
0.8697904017458356,4.634718092684956
0.9973757155746099,8.713712217187062
3.1008738944845704,6.985986718492139
1.1842417360944826,9.01399094437429
0.9071950419436929,8.233202575454476
2.051296915822633,3.889798439718152
2.0340685787857953,7.814567199365523
2.00347734086983,5.704125144005468
1.9390439133546775,7.273868381794154
0.8028146241681601,5.120098666167713
2.092658383771861,5.892006751466596
1.0521770340236167,10.2300427038634
2.1009345180508645,5.340111613972684
2.94459448336405,9.687893647160642
2.18859618189571,-0.01247147653581776
1.829050500033776,8.274349441429814
0.8291046039402005,7.764833510466671
1.1960055607367654,1.7828940977112375
1.1800795585224226,6.6974064325772735
1.9442155545777577,3.3336490448967258
1.188820530597206,7.176760917061962
3.00036051783892,6.804632169317844
0.8641826261121701,7.398145763963601
0.8411885167776811,8.215107250875342
3.172369216792051,3.044601647566904
1.0012693089461393,6.112056409419612
3.015720560639924,8.916683753794858
1.814320285192537,10.007682101904804
2.9905967442809533,-0.23344783875235464
1.9010370076903012,5.275950868465596
1.8823849625427476,5.727699701081206
1.1473785931388794,5.266929318563757
2.817850653555941,8.241959118439949
2.0080558189961293,10.331887628981919
0.9742881195169725,9.285617132250112
1.8057826231256284,9.997765865666493
1.80892467304461,6.8644393697357335
1.9640197883073958,7.814299429796391
0.9729137156114986,1.1956574293626168
1.9856924640088374,7.330167257435834
0.8015810774309777,3.3153556711590015
1.1968638967562155,2.346231022412236
1.9511175383882957,6.948909787501163
1.1845738470013725,7.367527508450937
2.077212443140354,7.286881650522487
1.1180455599623766,9.146332584026174
3.100399990558283,2.1483502134338046
3.0657989570291613,9.794293520282764
1.9704408254614914,6.040741318704303
3.0068405400990192,8.973140711962401
1.9662366398906372,7.246555511130317
2.814454512332473,7.356323654854478
2.025095354520925,7.666399710476693
2.9675226236625347,2.704992597205747
2.037847261323149,6.264910368524501
1.1183729475005455,8.92875021167173
2.0162570516619387,5.385324141731277
2.1926458848110673,5.88792717410762
2.8532488039417103,7.139587321482974
1.9926001969726947,8.648067047051963
3.1594114694988056,8.214961038142851
3.180797204931589,9.146721725426834
1.026004387222183,10.238946406282782
1.9510005606235545,9.951485556019366
1.888215874813208,7.288107971878371
3.008266561914537,8.883201080337892
3.1796941943037815,4.633230524688975
2.141587560524883,9.300931528160614
1.9475870915326854,7.243358220669131
1.1474056982126875,6.72089057016974
2.1119730377232537,3.314297879411841
1.9336748732793398,6.989961018468107
2.193326123703069,4.717691276523034
1.1211116348082553,4.1432100052240886
3.0503713592747155,9.709482966258971
2.9003834557117667,6.93529365887897
2.1066781339156173,4.9536784516476615
1.9166254034016033,10.399516679557852
2.1879158539786703,6.709476854824921
3.1155680527595955,3.931737577586507
1.843940491128727,10.221515619789749
2.0062780774947195,7.076424576929064
2.1930193105634648,6.319825571362008
0.9462796234975431,8.640590106059166
1.8681411574900821,5.88013403113339
3.0841422874459186,7.038065798153233
1.9535619936882287,7.670633068457943
2.9124579215334467,6.068893989610343
2.1741451649878583,10.287879169519716
2.810540320605727,5.837590669406795
1.0497313490583906,10.279560581991179
2.115659435408827,9.692406650612353
2.896592224353691,10.150648210201044
1.8920417401682343,7.177279492976848
0.9342749408990652,8.039780955993203
0.9217614607879664,8.617974093765925
0.9820574703285267,8.603752984362261
0.8307647414045756,7.017688635301884
1.0920162868788668,10.163677841680244
0.8363769374178306,3.253057343698455
0.9564832178528343,6.853902298730243
2.8339507821601138,8.717630885908614
0.8155673752906463,0.32969063989989655
3.021988569241528,7.854361489629327
1.149378239388876,0.17621358354374306
3.0517450992102737,6.047888738245717
3.1658418163102073,7.328398750162502
1.8293915325021406,6.730797955623605
1.8743562476556035,9.71520093688719
0.8323437096261213,8.773550558308846
2.9554455914710673,3.7627843965759573
3.0206911681461377,2.9814994445036094
0.9511601573094688,8.806292512956587
1.8022745195182077,5.234432334666316
2.107687220719511,8.800603847064696
0.8285593432973146,4.763609977714717
2.192018063380377,7.711146752373141
3.001497608616294,-0.35171347835712974
0.9126258339875113,9.169223063068586
2.057402656636963,10.027436358980097
0.824832624188022,5.247904427889697
1.1497255181475639,9.837402349419389
1.8319909363028442,8.083159901189733
2.8025256508197667,5.20965351171113
0.907893214370883,6.789265956962002
1.9742687529400489,5.691763815788494
2.0853933944313985,10.379416138781375
2.8479347397191153,7.8296601417152445
3.0506572011544497,5.980623307247331
2.062386583059452,7.032206874188452
1.146957566953071,9.389309121945743
1.1407065131045693,4.350985379017446
3.1921454350998197,5.775304758674524
3.027505719853584,1.6321006110822498
1.1565771239855007,8.812185831230906
3.0524204202597693,2.622180971110711
1.1014538610237032,9.394518950944521
1.8990597147296806,8.252734495950738
3.093651379742516,8.089753740732043
2.8609663396189267,10.285601174694888
2.908786874610018,3.620732918359991
2.0787003502273302,10.000654896662708
1.8528648165539794,4.2173213133754714
1.1192213843004666,9.288913646231578
2.837803267316895,7.32155186179613
2.824866337316574,2.132126690085088
2.9515262089813317,5.651996757370181
1.8197062384577778,7.345333031500397
3.092515831726648,6.242229922700053
1.9795843241139939,8.791794584370997
1.800364583392891,0.020042684957124468
2.0586986347597582,8.925320555291837
0.9320440726171162,6.766290490174286
2.1104933525247866,4.954688566866665
2.134125827468755,7.237059452443008
1.899668627431774,0.6852630435977537
3.008452248929311,8.935515840176405
2.035323774634101,5.928242977906223
2.9677580123460987,-0.15805342560315624
3.1051251744942747,7.106684342000067
0.9887709191865024,4.068611096628966
2.004642327963684,9.738351319005004
0.9363029914909482,3.3817097136166683
0.9813872787681377,9.851446838532558
1.1954081025194894,5.700676466879894
2.9608292671281817,10.231212257859472
1.1396432122291482,8.782612054149677
3.072642644830671,9.317113950198836
0.841909849355847,8.716553214926844
3.0372604411318136,9.907277688085259
3.0111427224999563,2.992181084848933
2.108223004118365,8.293457900490894
1.8727362777413246,3.701412312457331
1.9748294757327012,10.120230295878141
2.8715380891535305,6.390260875388729
1.8752523705623267,6.08954167324599
0.9558744322240775,5.940516368896845
2.1742521646270863,1.9441535714471156
2.932371143141447,5.7904656210537135
3.182843003068568,8.117152641579445
1.8561294527417287,5.753019987263017
2.137413685199646,7.322343890491945
1.1062136246275978,4.288170100472486
2.097349081951833,8.041571575328879
1.1252289590767552,10.36236159284271


==> h2_iqr.csv <==
x,median,q1,q3,mean
1,6,4,8,6.024665982
2,7,4,9,6.45021645
3,7,4,8,6.217634
4,7,4,9,6.365729899


==> h2_summary.csv <==
x,mean,se
1,6.0246659815005135,0.037515062007205044
2,6.45021645,0.040163818
3,6.217634,0.037627
4,6.365729898516784,0.043200596


==> h2_swarm.csv <==
x,y
2.9611716693214962,9.695709073093866
0.9627920090981685,7.187398580296383
0.8010618148602782,5.813034666726586
2.1602163218466677,7.044103930827507
2.864939054763066,5.343740775762851
4.071364185277134,7.659845324360818
4.117188519088442,7.927908011407695
3.9808611227422745,0.07993331657690766
3.1555349372689245,6.305972427503367
3.9614632978766715,1.021861477235773
1.9122536980720872,8.899490833747397
3.0845792450305662,0.9011699053932627
3.871278620710961,1.9530171140800252
2.183482643627278,10.237415526136797
1.190860208442974,4.941962831387716
3.837995910652334,9.603325332317258
1.0644908001080435,10.219417794109358
2.0533193028125862,2.1645525181557597
3.9341343569430562,5.941907623046884
2.826008148402644,2.0811414376916013
1.9224674085170763,6.85893584485547
3.0813745862309454,7.661767256782642
0.8480047774842988,6.283689848558658
1.07050739119232,4.0296504231071735
4.009983724661033,5.96172549897584
3.848466901454945,1.975036717488481
3.90567518596583,10.315805537696887
1.1918493680827051,3.6517870110136395
3.157188724718589,9.962165689869163
3.116306797327613,3.9175594126905313
3.0257576270151145,10.017385984657675
2.0572441613360035,4.9157318688257465
2.034572180325355,5.897697473077815
1.1788140830991654,7.181973651182576
2.0569685694140376,7.357008919049994
2.055349024241892,8.79974010321989
0.8982022154934877,4.999608440049043
3.1657829547410747,7.936936698083496
2.857945367741125,9.315071252928817
1.943407389155884,2.6897671455599843
2.9910642784623565,8.910317618366342
4.06510782733312,8.767105678911244
2.1119922045251154,9.702342858188036
0.8665545748634645,5.962172099419726
3.0640283397131696,7.948736046263545
1.0201284883224053,7.830175838301906
0.8088047510193831,3.0619398931888604
1.8057146397944788,3.756716267506718
1.0745430929791229,7.323659802318586
2.0069559054726915,9.13200957327959
1.1279140984378904,4.941625238242343
2.9889859316659724,6.048757467004895
3.9634663079823818,9.343783376425362
1.1887252856879684,5.993532719692858
3.1501597250610143,9.995505900782602
0.9882582984815687,0.7953506750914321
4.142270387573696,5.804933149415726
0.8490328852564815,7.390756193915187
1.8691284753419668,3.792770357637842
1.8768491449735574,2.8317807066535368
1.8143333432908342,0.8506635153204297
3.001766173331451,6.802393215716732
3.0292586116149285,6.2541732368139495
2.1843714391586215,9.635625872119569
4.136328354502669,6.364106931311304
4.084930175560533,6.7255487786253365
4.100254655342039,9.159379943734006
2.8341352959767727,6.1613889440476575
1.067177945553179,5.363655205078954
3.1301190401309396,1.079969951990119
3.887247718651793,8.358847988205927
1.09688926972199,7.8607428034642
0.9917127296738123,3.1548116572935596
0.8557937632852706,7.701914703598282
1.8753062289989733,0.7176918480820886
3.9147466997156264,6.010158455268153
3.1935336845934916,2.8122633926228495
1.0744404605571245,4.948432706165386
3.1436483576455094,7.602340515672731
2.801678951324139,-0.3574902854627564
0.8583203510354558,10.297257674402571
3.0201496694071386,4.679537187917838
2.153426770302328,4.095912872674037
0.8323832236711258,8.824249404653967
0.8232362570639902,8.224444793618883
3.9516356152252,8.18340708239752
3.132210380229885,2.3851286053499337
3.8407402821883063,9.060607569725736
2.1409257160462425,-0.10018377514515214
3.0544623736712317,4.233319733121801
3.9919693661702245,4.244884761167377
1.0394751151970394,9.076215773839946
3.122704673192455,6.190977169177577
2.079597430683218,7.93901712341664
1.138922609179678,9.17790585574417
0.8805393280314312,5.834050775865421
2.1812823099738643,3.002750055789883
1.9032919089268001,5.782017812162158
0.9826188596608281,7.2387321085597875
2.085543654922844,3.982704403317241
3.0088814087397915,8.333565138942456
1.0129522688755621,7.268198956134117
2.161873811405834,5.960126109412115
2.0608716520255004,5.961032480164129
1.0452664698796446,3.9362778151382125
4.008668803564549,3.0688335296106968
1.1033999065322253,2.655701357120125
3.124894001586255,7.934060620940357
2.07214498629164,2.2404769202512407
3.886824502935448,8.610800846356707
3.072209589864941,8.952197098318221
0.8958228951628577,10.36143613435679
1.1664174783656942,9.022950658927533
2.9706035619913784,6.276769986194444
2.9221878236338283,8.786540083603793
3.155775947340598,9.63073056775835
1.0291468463765014,6.013265863934678
1.0052511915367692,4.841863051556508
4.174595763805505,6.982742824989838
2.999227932016992,7.303004093768602
4.071732913341601,9.212489234729285
3.14806202284112,8.333110353274042
4.128959117035924,4.223341664083563
4.032282164116707,7.335626832497963
4.052588631880306,6.743925437252298
2.952974104173692,9.26306261349739
2.0831928260752135,3.0411506019631953
2.9376699942001974,2.1491764142405145
2.834654814236842,6.150187167407013
1.8955081861063277,6.717043934241459
3.980985793423783,0.15098185159806743
2.97407149134367,8.395483800138054
2.8454620858979776,9.752715061948884
0.9647306981939734,8.733333914528927
3.9743318537948458,7.674297470457588
4.00762078332418,8.965228915430902
3.852841652187473,2.2235856059312367
3.862807560576102,-0.3151664700458017
4.0104575412417685,2.880297117859468
2.948279514544415,2.611612932450771
3.048322584770035,5.05272682846757
3.9214051049628433,7.697873275129672
2.8346935047952897,9.698797670840872
0.8358064306192435,10.018861245357073
0.8062996847276875,4.88810623257699
1.9535686100449952,0.8130621483015297
3.918079589657872,7.667987238324592
0.9899842482102892,6.819530503443642
2.838842766706551,8.31525493924024
4.092031564570439,-0.017915138865516045
2.8538623623400676,6.323184702264127
0.8137961588084921,3.373447592941179
1.0753251357700206,6.964913632061888
3.1616684384462017,4.228712888447929
3.156294143039371,0.1667797091089348
3.0034870572285266,5.214363907477293
0.8715861461908041,5.137514906716627
3.196876938458031,3.726049977063861
1.9370987871258825,9.354671813140357
2.948583345407648,9.984904153551906
2.9163356552678845,1.1576801231075935
2.0222737954575285,10.105460192781978
4.041181331611707,0.1694228861207563
3.133690902646732,1.0263610126009688
3.064559866244158,5.258315671260262
2.893895302723906,7.1219678057869995
3.1637469126490494,6.748533647213079
3.0281323197647554,1.83765285539589
2.8922179052289554,8.71098563325548
2.076036607253161,6.169075578361716
1.8205978602752149,8.180276751233714
3.8103629920426645,6.6774469896164845
0.8022154794574753,3.2837092698711223
3.1750114793250113,9.209429007328376
1.1695088971652654,4.709446544308971
3.8443558165718787,9.346567380411106
2.850740183851244,9.203882245948321
3.9571716180634566,9.196765495953871
2.1862824295788066,4.941103770213765
1.8798785477602593,6.303561373977835
1.0188696465652358,8.14920389424729
1.868770728514959,8.804524606688563
1.9165571862045114,8.67774737986057
0.8496883251543839,2.776842476179023
2.0532526972968093,5.052619599257903
0.8500423174848425,2.956284824470727
1.0738504723169127,8.267958885381175
2.168477427322195,4.962673901513684
1.0597594615647723,4.382067281392164
0.9588620456451116,4.776199904147798
1.0518593694171403,0.6439297574760058
0.9767190739297659,8.171221106148566
4.1667478921318,8.887105420436336
2.9599524148083796,1.085676076809761
4.168215085440764,7.349361272825546
3.8814646901916046,10.029958061236204
0.814871744789526,6.684739479097905
2.148194676290212,8.214944052554136
3.847044851305248,7.301367937195135
3.0171427335211387,7.161516690143588
3.9583673278886558,-0.04386428794607272
0.9970411183080153,5.908575758477392
2.880949910139757,0.8341495136354375
3.0990853456470884,2.2162100920653875
3.997822006626707,7.156209355712757
2.970985388636778,6.837647541943153
2.193683816243053,9.774823152328192
4.135618163188381,9.117688396821418
4.190481254922208,2.6763366332861773
1.8266325231616682,0.003168448944206592
2.0397715247455372,9.219287416923402
1.897538707774876,6.1870867476293245
2.048574033645087,0.7889217183156163
1.068534073865091,9.868035728577192
2.165341973110818,7.868905928299228
1.9576445671701785,8.766873798118187
2.183423023577797,8.714070936352817
1.8519143635433581,7.272955697866759
2.84910551994883,9.35270715812092
3.8830512388755696,9.91658394021441
3.1440637123036588,7.632402391029309
3.906225194638963,1.0699640678666447
3.160558416831333,2.7189824308114225
2.1121747367569808,7.69799422945642
1.8640175504745076,3.368090003177268
4.014331445309801,9.833238852402161
2.070815082969311,5.904416485689743
0.8502256478393654,9.148719602874143
1.1772554819403875,1.646911717498908
0.9546116456931845,5.227376728010365
1.103964909565216,4.16813792221819
0.9788342076480117,6.209584387608699
2.901383978856047,9.294917731215017
0.8183503286144405,6.329490332835565
2.1611522913181513,7.86640563788972
4.12591068725706,-0.2543581941462797
3.8359413276496075,6.0047640953830275
1.817578045060527,-0.22494343826954735
2.8156886045068754,4.14875380892464
1.0574513582234422,9.918452581158506
3.8002974700279544,4.7313209997560195
2.055208144304189,8.674441542500336
1.0932747868281905,5.929534403240941
4.006812038504178,-0.023376377158736805
1.1359643622273161,0.6822685247278379
0.8810447155936526,9.098685417631794
2.8431042457689664,6.028362859105987
1.8192852952218925,2.703939736953955
1.119921518442304,9.667293756013672
1.0384885752440112,6.040537753749822
2.950970151383677,-0.0469120484829067
1.8798093158848939,8.838738527246344
0.9843928691202027,6.388977673723693
3.9799550413076434,9.707062126263702
1.1217728289284854,7.354374324437936
3.174934015820659,9.050410426745504
1.9463720418458421,2.902301995629786
1.050614500049843,3.1515726638289054
2.1141825810581,7.154345402736547
3.0789728085079684,5.616724481901554
0.9184940563678371,4.763461372870433
1.166626653947848,6.8029512716234635
4.041516102374397,6.924665777057213
1.9286921581547436,4.7035802918255065
4.019270161138783,9.049730980871697
1.948328963984037,4.3548705210370535
2.922265650676877,6.382755227985567
2.084097694434282,8.1889075491706
0.8396099551608396,6.941404493980814
2.821665691897651,6.871450094941704
1.998560758320431,4.677572717118189
4.140645293759401,8.683560228270762
4.081914849715391,9.268985822670187
4.064049999445604,9.022777902455923
4.012223958587699,5.75102941745638
3.040778365313957,-0.2935732171716562
4.0350677421165955,6.314758915522794
1.8138342046432407,8.715728062825745
0.8911087751806794,5.357741335190875
1.0492571583772783,8.1718426433563
1.8436461916684928,0.8389204800007275
3.8825207434783824,2.0623356364720786
4.006232390809658,-0.12227636996469865
0.9314536316197051,8.069746656810848
1.8015789126735715,5.804850219643359
1.0814336997383454,9.074584520847635
3.149280030258316,5.073779265625846
3.9655903560930748,9.776231273126694
4.048814444682968,4.244018415698717
0.9177914338270298,9.212375109917565
2.1720300879825625,9.25589458108172
3.969346136166532,6.933445938335788
3.902216226913674,5.775430611114566
1.9144615117008674,2.246587118421654
3.0984527577984333,9.021138095792214
0.9980981016029007,10.126785585559015
1.8060273936732467,7.194654195480784
3.9438403355818945,9.079857297110065
2.8943080344245056,8.0308680653766
2.913240253975516,9.283135951347397
0.8537591906923191,1.617043631991392
2.1003127798455377,9.118706842718515
2.0086391077902066,5.681585992013073
3.199006824394375,8.110724609908921
2.982964078598764,3.818329085896537
4.187372680412293,10.288055888071264
3.8179158536716558,5.185065652474816
2.904638117848249,8.864233444911795
3.948921344712534,9.86822693916134
2.1389308010625117,6.312899658563387
3.8873845952606625,9.951081260458272
0.9830593153731533,2.235220147178605
4.006174650508174,7.33550217602933
3.861042451219531,0.04072551574573102
4.023255073756365,3.9205778521072108
2.991448326451632,10.370480472952892
1.9537455111916866,1.0298624618500043
0.8844615663289557,2.2848530007311565
1.191775282887618,4.632271964376864
4.056014751059972,5.147996718330906
1.8148263917325156,8.237820474241193
3.9529599992131095,7.331534929787549
2.97742293332537,8.000235075572283
2.126471865761208,5.397305041819605
3.1365420836094158,6.704768390455618
2.8000824985242945,8.774997648607771
1.928213312013572,9.020694262883916
4.1324352751623,6.930083704430477
2.1573332308503828,6.648736456132709
4.039708787369772,9.823807095005547
0.9384300454880354,3.7742796726207026
1.8815858124347355,8.231964511564472
1.0383337276618425,8.387738155945039
3.193625910854619,7.986288704488821
0.8100771349249167,3.679152497188622
3.962913055707173,9.339675710508445
3.0080756746097075,8.13080332935851
3.0606351095030027,5.171862849243092
3.9825670169571885,8.162010332399245
3.0121907263184733,2.2448544519033065
4.126630931884839,7.38298881275106
3.1420330086033474,9.398216619545517
3.0130494750197356,9.71707015560068
3.160502112112277,4.850285001241977
0.9864825527427166,8.330447017644785
2.9763520306996916,4.3716866330368065
1.848251550504414,7.20808780565189
1.1567455926996564,9.777479679477484
2.162960585943996,8.398324633025107
1.9571707550645965,4.098571153579884
2.084981147940958,7.241947315334476
4.043870065335465,7.630807869859415
3.8308199261178038,8.096449935957153
1.9795023946621666,6.686821167448512
4.148648959871706,8.99229607720739
2.1933104955977503,9.775229478696675
1.1180369807400539,10.068067942900097
3.083340282720444,-0.305853062245407
2.9363967602597723,4.868390517459963
1.9631149688313378,9.186780716534505
4.160673081074384,6.24707647082897
1.1242370692702222,-0.04302589848575156
0.9599229503400079,7.263894407663101
4.006048778415002,9.05838269471028
0.967374104980376,7.258158374771707
3.128357596480542,7.6901269531252865
0.8859892755634324,5.342459932379763
4.1605801421427895,6.756030684280919
0.9733829259033998,1.9698172246050638
1.0509116966759788,3.098298118701084
2.0092028131879927,8.739568246460674
1.153049680114969,0.8679103125256895
2.9749353134886203,9.814269012922093
2.860981671606508,8.23369599871498
1.8514248950022605,9.693832753484381
1.9694174323370515,0.19594127819851737
4.1473572074790495,6.708356071827811
3.8447258397002004,8.842120718493488
1.1635045047839812,7.917538997340218
3.0838163216085093,1.3882328091591591
2.814719734857961,7.970203189009269
2.810476654663882,6.80701158066814
3.901748048756653,4.081610548936881
1.991807760136633,3.32833864509545
2.086784498387218,8.629557148489853
3.1870732832495405,2.709548120862695
3.908189670820378,7.160921690165189
3.9534845610023286,6.885800012131835
0.993583454802084,5.395738136346546
4.059669106268202,-0.1976081471745438
0.9269917159116112,9.213356292354339
2.0625483601912196,4.891800847133839
1.9466650917886794,9.972514718021174
1.1725234857308768,8.368337751080013
2.909580603138073,8.24366528254211
1.0726328843904278,9.826335171276703
0.9331944319733941,5.336659632276006
0.9987057052991528,0.34042726695475956
3.1970995429615443,2.3036418727207604
0.8046235557823653,8.127122715460189
1.0179085821383862,7.067222213306675
2.876859090233341,-0.003845683227100216
1.1872700724945289,8.130671668151914
0.9884257247800308,8.899292240821467
1.9729289441069853,0.18972911555342487
3.9799601089372874,7.885597635801011
1.8848131335670282,8.825817016526335
0.8773773227422726,6.22259768002596
4.013262116257226,6.742495427963069
3.0285151403891644,8.770125935140413
3.140304642098501,8.055858950574851
1.0648695513170394,1.21914860264003
4.152142554169325,8.220238889309641
2.8354939854168846,3.984019336991541
3.879842940844726,2.936777608547626
3.1597062005803624,3.2321334225647154
1.8508404167308354,7.679120551238073
4.070520391329062,-0.3314023604330971
3.8519349977495483,6.338076391846453
1.0566784935835494,7.8897318162168775
3.173561919456896,6.392915930096066
0.8124448077952882,4.37726237315745
3.147614049775822,5.87230819474056
1.1841395164553852,8.814869486758562
2.0866901885342566,1.878283331721633
1.058375985571073,7.682238084904238
3.844183278995442,5.860913077666801
4.005728234820108,8.648755748965254
1.0610963293577322,8.379676608526609
2.1778217432839826,0.2484202951010469
3.0141803954741673,4.969139775482485
1.8316634256303703,1.6064933692517032
4.18714942953131,8.747015287476167
0.9090695079840242,5.723773102417259
2.9441615664041443,5.813177227894616
3.9505298397572224,6.183834991316088
1.014551557780325,5.658599842155919
3.0722774461023,7.010528912084675
3.8891544073085003,2.286742616105472
3.9154801679932887,2.97016024522814
1.0350853526991237,10.371698223987046
2.829212940246903,7.717469506217941
1.1642385627605933,1.90269918870106
1.1570284262642732,7.02864141318716
3.181905802912948,9.663242105472637
2.853944191857038,7.039972317922811
2.0267513428469695,6.6793065683772666
1.15019154184676,3.935698530123987
1.8794255185184487,8.382611013771912
2.0658239030523693,7.010831458833976
1.157572897133626,4.964490621623346
3.99351187383027,0.28487499038746056
2.825079468400004,0.163371117004541
0.8385914742819738,10.362243310532055
1.1524906385681555,6.224642359453267
0.8827388475705104,7.810332935628536
2.0958813620152377,3.8278736787000995
1.1746522921604672,7.217221822829644
2.0921683829645126,8.864961909880659
2.9575549873504214,8.89563944675807
2.07260879393682,3.2043722460356543
2.83723210005217,2.043347943199557
4.147359918765817,8.766845123746892
0.8775573076848893,1.2732147230794526
0.8230039653291125,8.987294381920863
4.111609927805964,1.966716865013673
0.8069728099439737,9.833722174302277
3.946868315101688,7.834994637294584
2.088618722623358,6.17089830462513
1.1703830266169437,4.058340341407628
3.065710631341822,6.803669327207145
3.0416516498931037,9.291095213285589
0.9372961468855903,3.1966082965122293
1.0605156968203502,9.734783123372647
1.1477386855115834,4.379335876443294
3.024103938354035,6.681495696879508
2.1366786736719976,5.752813725224385
1.049979206866826,7.829623307825213
1.926085988948034,6.95627139312132
0.8161101288524474,6.955034274389341
3.1031051697467977,8.821823314403582
3.8705857442335456,6.980995177116718
3.841101809035785,4.37749015528432
3.110649059786331,7.617697554886116
0.854316395813109,5.876446476991707
0.8014415912076055,7.8157666851307255
2.9905091061123468,7.878448224604954
2.9925365120832166,10.14257020844681
1.9694813131042754,-0.379365676465954
4.108041355048894,7.936914866239161
3.1342929842228333,5.964882110839683
3.800164794285875,0.09826557248852241
4.1561128778899175,8.936382204563683
3.081763170969455,9.193750086314926
1.8908713901537446,-0.35442016900839113
4.136750054877799,9.269165713100474
2.101875689373606,4.194436257251982
3.154592694670731,7.344870944784651
2.998128891074665,-0.02571011590420713
0.8061260487297934,4.195062747193302
2.164016743027791,5.955104871261492
0.8797569943084667,7.61789780552668
1.1441714942490453,3.3933174532415777
0.870186667623156,7.186385955205199
2.1630482641814908,8.622928706612607
2.833819401493717,0.31979846991363525
0.8706809475709255,9.826197721006173
2.0656563138973123,3.8236495225705482
3.133665696481097,5.980971631613245
1.153892827036082,8.144543293379748
2.0016993707291815,0.8499159363297071
1.9357035493563863,6.800225750572218
4.117969995587694,6.896524750302121
0.8419953700015812,5.0930125560411135
1.9756877822660104,5.761280996602491
4.0288454078049885,9.205679536679645
4.126333205796158,6.074673847005441
3.14901798409287,9.627869765938033
1.1208042830611595,2.978380216561071
2.016003405637904,9.168245442715934
2.1177232055538813,6.3113543265270495
3.069991757832842,3.1887416168969462
4.199776238584278,9.12153000056152
2.9535788070736047,2.9916230936970334
2.807124647297173,8.167274501203392
1.8868631678277719,7.952304937158619
3.9303908378062293,7.312396196551885
2.019684858965063,9.118837538638015
2.141809693602982,7.293051737491001
3.8993278167436403,9.202290915285268
2.117860632252839,8.662734730016231
0.9473418392497028,4.380497308719017
3.108812156017325,8.122459861723547
1.0490138267885387,5.355188967755691
2.0478705745284307,6.776890717050138
1.8622996777154976,3.982564496144812
4.17266635818266,10.030719441346813
1.0307124160775183,5.136609398773368
0.9695219751590315,2.028279426628992
3.1146710997932003,2.8746915052485025
0.9481315360238866,10.207787632677533
3.1748426200939215,3.1387016923423428
3.1350875004002554,3.2126638968205397
3.811484548799345,6.693067018110458
3.93574117085922,9.256380545668675
3.954890443770626,-0.11756031922590937
2.914144306727607,5.357310522184914
0.8151997589526552,7.776824081703914
1.8315027571186016,9.073338970946523
0.8617602639175641,7.0407839836405035
2.010101792288604,8.760108187349559
3.8478590528312697,0.795229698307587
3.1877506452951527,6.14476759611787
3.944405726143328,6.687215084899731
4.195520493701088,8.622243805931795
3.1322226575986742,8.920023753873966
3.8897839227703113,9.018697544967955
0.9678627660678019,5.32756985571957
3.8289954077974824,0.39035105573892726
3.993790760208275,8.320591831039009
1.9496457748968106,-0.06095595234249496
2.828781943002155,6.667180887962908
4.018327147942945,8.831880744079088
3.07001039720239,6.007867855835984
3.1172715042080834,2.9920643372853135
3.014342773631015,5.882220047449909
2.92630821926733,5.116104907438186
1.0880982203318381,4.739950142830024
4.11457739387359,9.06386593505483
1.1401310183109654,2.3088206004088443
1.153052650454633,4.884064988654794
2.9375512673086734,1.6622445122354135
2.8202075219759157,6.927549000559697
0.8279727274826492,9.06007085146085
2.9078947360182927,6.226673854737915
3.953593844776343,9.757387527913156
2.848041618600984,4.68560612520317
1.0482420886422041,2.3944223894465053
3.1383743522834826,8.900473910230577
1.0329441915499602,6.659299851194611
3.1649148472762896,6.978492230681752
1.8865637591445903,3.772168161138313
2.9009617427504364,9.312707580449054
1.9970988256415416,4.999983303603946
3.929843045084788,10.162732796324846
2.052700300143452,6.122699132016636
2.120335124679905,0.09803348392216116
0.9792521787388055,1.9354981062951075
1.0443988176036474,7.108520629515337
0.9202063865135959,10.127105415048943
1.872005813300566,6.805749911015658
0.8525718903749651,6.145880550064904
3.844274775867412,1.3253365912341573
2.1177066752790683,8.796992667501556
0.9508755239611166,2.1223136977136265
2.838917245904098,6.1852993784442045
4.0057936144699315,5.957546526726285
1.1350599376568633,6.206446484679551
3.0867385524371356,5.953974370174241
1.0209700392725876,8.65063081252387


==> h3_iqr.csv <==
x,median,q1,q3,mean
1,7.0,4.0,9.0,6.226411754292795
2,7.0,4.0,9.0,6.196651090342679
3,7.0,4.0,9.0,6.29982702287142
4,7.0,4.0,9.0,6.292828302249568


==> h3_summary.csv <==
x,mean,se
1,6.226411754292795,0.038339049466908484
2,6.196651090342679,0.04034169290638627
3,6.29982702287142,0.03970828583102337
4,6.292828302249568,0.040262908532385865


==> h3_swarm.csv <==
x,y
3.8818526462126712,6.391297624344611
3.155344172728475,3.785374824369626
1.9644443179143767,8.224372120921561
2.940456416163767,8.076192385628172
4.149319759143574,9.248154665605103
2.02759798660467,3.703138301223728
2.941837797957952,7.7686080409628575
3.1529075734083936,4.678533768179259
1.8104426504235538,5.78112825066213
4.020069282301087,6.207948525320591
2.8889647116668806,7.9356978463102505
1.804422334719972,9.914281302294201
2.0050196810686485,8.006880947763884
1.0783347539240877,6.186151223447619
2.9455745148395276,9.142722751709385
3.9702627404605293,7.102538789260236
0.84238596298799,8.64094050486924
2.1103250752573754,2.021443698613504
3.9513217093383757,7.740255416458315
1.8582182708701231,6.899879371408246
4.080367622885656,5.606353640590263
1.9026545660818657,10.274913244473952
3.086473348470533,9.834416067497067
2.932154664123611,9.251803225102515
4.057333058746625,7.236388764730548
1.9316942701379185,0.7625947614901158
1.9219236174427627,9.349002117539149
3.9057426160928443,-0.2424037240773954
2.9906450979892143,8.794318536143448
4.159422462887354,0.16071560061496448
1.021780390401058,4.9143266572598225
1.9193920610288517,7.971937954156515
1.9112335573261179,4.309558979476507
2.891530287408123,9.675145073383982
2.956229600093377,7.839583360463059
1.1164686722436399,1.7712217655082534
2.9047458756521425,9.698130853418789
2.1170817005716347,7.985938089823
2.845594920612862,6.75608196613954
2.083842976238539,9.256805484456914
4.048631768994977,10.276337865554478
0.9684216097671513,8.90719788674419
1.8447807277211037,4.388113600621503
3.0543395778675855,10.340038339580865
0.8816180399051838,3.7286267204174806
2.0808835983510057,8.97838175380443
3.0085885782367425,7.660959527609541
1.143740951494918,7.140015848741792
0.9501261529708594,6.39766885405093
3.95061889567608,7.938969661321231
3.118539527583712,4.352037432989923
4.082341072179675,10.294225798590219
2.1246223119337597,7.843945995543358
3.9067069031457193,6.6246623027612275
4.117565139314792,8.009913497941188
0.950853351735965,4.1710779522509105
3.958042343475654,9.697101506301204
1.1394705982558127,7.0374453440997415
4.119273338233343,7.221719748347316
2.8745369488308445,1.1455687997520267
1.8601634896942376,9.045516514716988
1.9062755858673837,1.3147709753094798
1.0152125665273855,10.063194746320912
3.085066662696912,7.12047987470159
2.9327070987502295,5.1702659093685
1.159260145651138,8.352817499655268
3.9277151911784225,6.269092694360698
3.151573920723024,6.327948107877966
3.8043598912113947,4.613145171273996
2.0168389319372815,4.3586469438355815
0.9442988896655593,2.777986372076665
2.804010809522241,3.274613526134679
2.8179221209547056,7.845780732147876
1.0817598970080926,8.163823390955118
3.007853019697464,3.3538046159576047
4.1982068156628465,2.0042082526592835
4.1936522155325795,0.9726265659299769
2.9616215294431827,4.0851978560089375
3.0377307026319578,8.673792105663617
3.8873262277545964,8.832930960375235
2.089823002539901,8.115492552733834
2.1661695295087124,1.8854750024149907
0.8935682294756748,3.1726571915839967
2.990680381847067,6.71308711888793
0.8516391838463868,4.945295886539281
1.8318846815211054,-0.17745629677362748
1.8790254755636147,8.873280704066037
1.9645848845135048,2.652265503621346
1.164583812847951,5.973259893224827
4.051984510482935,10.131139990918726
2.075051066304879,7.957375390025397
4.176226397757392,4.952711580698686
3.175659493300412,9.34948090164415
1.9730527065541494,4.786414369880611
2.12931130312123,5.189920308520297
2.938698927025118,9.641361206474514
3.802989573875265,3.244323954271075
1.0430500931237876,9.036168881140433
0.9888146290181192,1.8070497881274181
0.9108482252197627,6.61855950990145
4.1289732216533155,3.911975461551769
1.0488339712937793,5.055726690772279
0.8302580768584822,5.6451038484225045
1.9210337512161442,9.299143204884462
2.1446562360853028,6.68884603433177
2.8315495737340153,6.0803237260587615
3.062565569697798,1.877559444498715
2.0026785196103116,2.6708244511829746
3.124855867379826,8.661729069337191
2.911109122511282,6.624309300779044
3.824797114356017,7.148869522881147
0.8388700806948959,2.868990264523188
1.8565662880934466,2.3766927318194213
4.105837226794467,1.0996850824453666
1.8585304968254808,9.785218919036115
1.8422973941327272,0.8143380237945059
0.8381504205204884,-0.20807368348685573
1.8041081742197016,3.7629236870046694
3.057216709391961,2.822234424926363
2.825989615829797,8.07783861117293
2.848608549727925,7.158610133920945
2.8091627550490266,7.098894439094224
4.024955756531851,9.306996655994649
2.1491927861263416,6.611621071706001
2.076339776415059,0.7595710189444881
3.174279033417231,9.267605020718722
1.020935673055461,5.841254153794357
0.9313105091063236,5.64880783291313
4.023928929579152,5.800887869692055
1.8902283379182157,4.777278436562113
0.9126600306051197,8.021231044778462
3.126610033508221,6.032238208774142
0.8338534780861812,7.285082108328717
4.1683050543418645,5.609959070313142
1.9162580446792905,3.290936610458359
2.9082863244281048,1.8094055139935916
2.924620562487277,7.966370268519835
1.9954182849658482,6.305841032690639
1.0367249262950482,2.7207718636826645
3.973071371074851,3.0727217459415397
0.849951440780773,3.3071831559281453
2.13636042447854,6.274724957675398
4.198622736099516,9.727148135975435
2.014158825200857,1.1123897558695752
2.939347544463884,7.104038549516371
1.0249421587603784,7.905924649387074
4.054021290546856,9.753448506092155
3.8826145587392893,10.16874860898977
2.823094823920198,6.018206624245245
0.9915032739969889,8.854438216668187
3.965259518503424,6.651498635726414
3.1712973911571316,9.686519423460073
2.980832833598429,6.300659049830339
2.096358969990769,2.6812026149274746
1.9425400657419813,9.638729282949908
3.9638264659353584,9.715964244646202
2.00716207857911,2.0342193097121677
4.159826285966109,-0.021276497624482082
3.1669852406798906,2.1157101633378437
2.9214872999175565,2.203012211154692
2.0797671448609862,7.9029269368066
3.949229286314957,10.233181029685174
0.8473098767862804,7.628590672162175
1.8744042532304368,10.280793014632719
2.0673939540561266,10.017910788618623
4.009944211379482,9.253001686020003
1.169685513245206,-0.37544487770310253
3.086571381228333,6.835443297667007
3.9125955072263783,4.160708521167478
1.834579405541639,8.902890876021697
1.9098458710807222,6.366271729043097
0.882050694629984,2.8884966688722415
4.1726450941125375,7.64668905898165
1.1465027539057182,8.924740053640727
3.9808130906963077,5.9320308674254925
1.1761804644350746,9.86027432294575
4.117189238750312,3.1912126569532187
2.113163195217871,8.900732487248897
3.840287488620814,9.972369287242675
0.8766459210066577,0.6938638362449708
2.913453562335013,9.656029634643208
1.0624255950944361,6.807519152824144
4.181736093200742,9.234085709666333
2.9121075278158632,5.927845858153647
0.8571028325259078,2.797915126315094
2.8425220834493827,1.8421953263454416
0.9853029895335144,8.207688865595731
3.0826035669443828,2.2120890407945106
4.028228777809809,7.10152343593578
2.9316354447465436,10.026944516020052
3.1482739320399356,7.303245189128235
1.883929870808828,9.061748736646015
1.8895162111243715,5.114194876814212
3.105714033594205,8.37413187590918
1.1300535837751238,4.397860602122998
3.9078882617342345,5.086303010713346
3.0398598799962966,4.858250199010262
3.1703504488698915,8.100196673123637
0.9262275629108317,3.3513644421450435
3.0140960455176167,5.1835495802133185
1.0169736575645576,5.347440418961057
1.137829632987895,9.307682167479687
2.1629246569280043,6.8139637892966025
3.045242116057186,10.144471626039776
3.986162930135353,6.060788086977385
2.0584314168881304,8.723532578348761
4.074408237928519,7.178018497008326
2.149695235431377,8.8598464050809
3.027947877552791,5.285616952390872
2.1606842983560814,-0.13365734099770304
1.8471101577286428,9.782364029896481
2.098288265230824,8.283633501629396
2.842189335115162,4.898798274803784
1.8649728360288371,6.678787210970124
1.0074926724616742,9.273459853578494
1.8994650603746774,7.746902056834587
1.9597732012942544,6.286357070715574
1.9437472143700474,7.631341511150373
2.065552787886623,5.028505504028816
4.105045392455635,3.3726801523625727
2.897470342478111,3.814133629991703
0.8671511150905504,4.755319986041279
3.8053264192913394,10.327655778629158
2.943656678264619,9.199583473527056
3.805232523283302,0.7846692663538292
1.8950742921127801,5.838667464363052
3.154502617010298,0.006300934477217912
3.120432455782638,5.607782742232383
3.048292445519184,10.31748416268225
1.0221117247734046,6.995009602557007
2.911253650271774,6.986796542301953
1.8431428338216294,7.9481851012996
3.070584800559585,6.274875253102724
3.8905563113427823,6.748494083248819
1.969460170409029,4.332735472148855
2.829999199094721,5.795581774381699
0.9359252796481423,3.2859823112347355
0.9755655525099107,8.00768176541702
1.997914117267608,7.838280005668283
1.110238033262416,4.356359568442576
0.9981529880302131,10.199959055302633
3.931803336863327,6.2408612046151175
4.006143441894795,6.914504757532472
1.8343261620511855,9.122953053689848
2.192566336302245,8.975979708396249
3.8558792341753434,7.108485606946908
3.1697880794478,6.743202534295833
1.9566552618420148,8.623601932867471
1.0704145005717787,8.268436414614701
3.034932872575424,9.179117511021497
2.0703966081576826,6.05489601245527
2.053010443983694,3.734535158836225
2.8919692185921133,7.972325539170756
2.979651767300906,1.348164459714241
1.1313654113434992,6.787703263523948
2.905706126568288,0.3831360406382138
3.8115534194224203,10.084459891669212
0.9852177982749872,1.6567806866255452
1.8308449352138503,7.915660521681601
3.9368910412064624,6.166191459076202
2.9392068908682463,6.029946728281418
0.9613691633898734,7.180362841212009
2.1661140453654912,3.851314093009065
0.9894116379969347,7.335874635840971
2.863667851632152,1.060916827603044
1.1147543237596862,10.324453272827258
2.9137509056648034,7.945956789053011
3.1127822916987697,7.847883626333235
1.0071777177537897,7.172556840322433
1.0019548376431204,5.780544385091235
2.041912014954806,8.73613940836842
3.0904698720884163,4.883095886683792
2.967342275693053,9.91183609309309
0.9449683528777204,-0.09540207969291226
0.9745487357206187,1.860982395595983
0.8952005311314207,10.254687634228896
3.1567120052356663,4.13956371340877
1.1020508078501332,2.053516175377571
1.1392972938333688,4.892772308794527
1.0836523290670694,5.268796601217293
3.8330397514768166,1.3316614844723786
1.0097412211913084,5.029155672692074
3.1243543701016065,9.960865515669862
1.9485328442896972,7.817747611960278
2.128443372688634,6.122176981699567
1.0204098648838413,1.6161151941569925
1.0220716288962253,6.065468908307612
2.053521413556206,3.811166839901531
0.8450726669856384,5.028156406751308
1.0013662257236435,4.819357133453482
4.1986652198737096,10.245901348236021
0.9811370717943401,10.063993252107027
1.809882486851345,1.7032425805788214
1.8431790902786043,10.392647239761706
3.877118418441327,6.817169987915781
3.020141632486653,6.741624206878151
3.9408643290923044,2.7292121374808875
1.1319549770513047,7.184818389646926
2.0839740989288567,8.110494167886584
4.1920159146539575,8.921953721033804
0.9806154671486443,6.099828614543289
1.0457843752717488,5.703091726748954
1.8906060033672154,7.35560716894762
3.017417327379939,9.217129411582452
0.9379203582809741,0.08645585470297945
0.8301511744113779,9.134446872263712
2.1696075354716116,5.714405400249967
2.854825828140695,10.179390426419275
1.9173470934811592,9.694112604906108
1.0531279607317683,5.892565060822584
2.1545284746595397,0.8536186220241592
2.921584593710345,6.316459667277621
1.1161294821663672,5.6679560739356845
3.949840358229107,6.703555131636555
3.156715213312949,4.972732557336956
1.1738633293220264,8.309372836314669
0.8715304179152455,8.740229367186686
3.824552234661876,9.178385840185868
4.161506831865172,7.354919648376712
0.8351152071890359,3.0324084917988623
1.854107851451695,6.26200295717326
2.0682829217194563,7.28305670895993
2.056484107382125,6.093421254723645
0.9482302062473384,6.365705389773124
1.934807667463784,7.7291730905092155
3.924196359688221,2.6290006199672127
4.0969625000307,-0.3209313019185198
2.965518095152958,9.978279663640262
3.07476667824309,2.10813627283234
4.014085724737359,9.973909551659148
3.170299891305035,4.967423075771711
3.9813744243428886,1.1233784634054889
4.024062643588913,1.977782484536306
1.8971808479606154,7.391054643461929
1.018599317649907,4.6874842126217295
2.187873861147967,6.253669451386056
2.8506317240668704,4.3029129938160615
2.898700660950624,8.24947196719027
2.145471305564601,4.0181353370554245
2.0945928663415656,8.982726355240944
1.9293363399713137,4.77294557528427
2.156708782307534,9.7586846412743
2.015136475594925,9.215550821711876
1.1865824660002393,5.264492457579785
1.0918193054632153,5.746145028116399
0.8792339863782572,5.647633600121454
4.094726855127621,3.889202713043849
0.8470813055460135,10.23848437634333
1.1237968832605802,0.26037819281320573
1.8430621152052993,10.033855846044057
3.1894590274680565,8.183140476709282
1.0476190855172878,8.258704239767612
3.190946352479043,9.77536788045082
3.928019678666071,7.309347623473412
4.024679360707448,3.057729895481205
2.9483664259142572,8.869643756801617
0.8882341613451428,8.02942005235793
1.883506931787892,10.362282467045578
1.8372426950331375,8.604542497261708
2.8861858547930654,4.1320931167934765
1.1289397763951894,7.1298029408827945
1.1714142261671774,6.067358535388587
2.190363704626294,3.025860638578923
0.9948653183429792,5.898886654146136
2.883001905351996,5.361729878634462
1.8279302121232075,4.119988679862884
1.8577923896613806,2.8741124162457075
2.8675960524291293,4.8965417715552295
1.8088824188755326,3.332813721739586
3.8072115647650357,6.7212299912530185
0.9583937528357375,6.807338262980309
2.199063889568236,7.398683353530942
1.8373587309919026,7.097920805608311
4.165850442834199,8.33418616080919
2.0652910864276577,6.002635055155504
1.1343485701830818,7.715670136788495
3.9619480002582805,7.602348796718507
2.155629018531834,6.688471799324917
2.9802465169609604,9.380155532098252
3.0582676373338726,3.9707807591605095
4.063405745096847,5.6609243936710225
2.93616804703214,5.881000060227626
0.9698033513822472,9.926119165094946
3.97489717151762,4.28113936422227
1.9367095476431575,7.072547780507838
3.902420547006151,5.601422648239025
3.903027504057441,5.751700865266913
4.048127282770328,9.297411058855921
3.044141216793888,6.058767497999316
4.194619295681617,6.060189427150102
2.8375943217127753,7.815847945950654
2.9308079796617523,0.17869715222242488
0.9357995244676452,7.765520549540002
2.9769524940589918,8.323589373310142
1.1798347665860782,4.278956332090916
2.9695404607906646,8.044007761058822
2.1465900116866083,2.600753159763875
2.166505991793971,2.3487699856396933
3.033574434629411,3.088189586009165
3.8727257442197343,9.193867060273327
2.1301301736490807,8.79742667835467
2.883725893179232,6.928165756731946
2.959207695305913,3.9643447212865643
1.1901459895397133,-0.19310767763260178
3.8887898666432767,4.183637507288937
4.095494530556801,4.932108534041926
1.8482124323286167,2.7658031230089724
0.9168397940514433,3.3296338048565968
2.974000161818682,9.908249686129837
3.1535248075519204,8.630480684881507
2.1757463654514693,9.891503623229044
3.0880519769948913,7.659794975397592
1.97891551085102,5.381501583160417
1.0882990005588433,9.100659317851203
2.1879882040753063,5.62143952905376
0.8449904071572014,9.319742893158493
1.9569229677609281,6.284826432811231
0.9629188755018548,1.797035658183001
3.19531933611416,3.119336441207022
0.8989432077476067,-0.15599430641336173
3.818358755986271,7.391793363171224
3.16031420746804,7.961825075028127
2.1043546126622035,4.167967399365411
4.059018275192023,1.788494503219284
4.051185240694259,4.8995278012563555
3.9374568479037797,7.2915919870065915
2.170040426767783,6.751498077106598
3.9224499399562625,1.161871759520793
1.0725357244398874,6.607493199252398
4.0398938451273905,6.076614525128401
2.832150583354942,6.340207790831549
0.9143230955900055,4.2195466144048694
1.8121333698942985,9.703423419420693
0.9442900921458723,7.77583884973545
0.9183924504573604,6.063973243136364
4.037849786631956,2.7490496963815594
3.917887316523206,5.3567692708940715
1.9880651113297585,6.753352894348209
1.8522110353657535,10.335324766183769
1.0174952197437273,6.917542751864616
2.900181183498773,6.260136585546307
2.1797461584066804,9.134046090151585
4.110021980922391,4.850552775572221
1.1188824958161925,10.171005167289163
1.0284935999285338,-0.1235653238590313
3.8571200092111306,8.235377824723905
2.0500738594273997,9.786809363318417
2.9613535204407686,1.6080326893458838
0.9906420218800757,7.729302907083447
2.0282273151334222,2.7783015681560226
1.0120684877319572,4.13826561407004
0.8812980900140782,6.772214339236434
4.085378951019862,5.037061579916326
1.9900573226677187,10.18418343782723
2.905953855689166,4.89782405786611
2.98027295673337,2.334068310074916
3.1101602184432164,7.321374971873276
1.8510051607252742,8.369469645839537
0.939928423832666,9.915204087525158
2.8801738644318453,8.172521279143774
3.9130870908604383,4.763742485481403
4.026072784643437,6.329824326708745
0.8670924625162961,3.605225964297098
2.1686749524164393,9.130197209363786
2.9668451018851987,3.322024160320503
3.073030639251608,8.17350174035504
1.8532665323795798,2.372671544732687
2.906779441441531,7.0642351778820425
1.9704504025287446,5.8237738009342195
3.8007935582831975,9.353321119271998
1.0198583777310164,10.19950677773716
3.0505091154025368,6.288474354054229
0.8807394166488652,5.969039757178123
2.178167262409247,7.771580692077906
1.8604733473091546,8.795423356306634
2.160410760425234,2.8895351710214188
1.9134813329233433,8.294179760213543
4.121975688465358,1.220997097288211
3.102441655530114,6.189732219073989
3.1042789427586306,8.914555220418286
0.9271257672338642,1.7594287376597901
1.0580659179550296,8.117674539680879
2.8302588119951895,9.01361246987301
2.9330716400243753,9.782529982325753
4.17995626560831,8.945692379889984
2.853367896321511,3.299347495163347
3.8165697257067372,7.070274144314471
0.8605715597635142,5.995015205218489
0.9993476656954933,7.274804736825275
3.0429614031462533,7.228278814897803
3.8937010455157837,8.354726784501516
2.8067986666111597,2.344036193834681
3.1812373992897056,4.637622220530219
2.131531226347805,8.028010527573796
2.856114366875697,4.355408070753994
4.1650771130436555,9.251960386645884
4.180034860169997,6.766470579141702
3.8973612888363642,10.209729030922576
3.924908741927354,5.271333894101205
0.8250933377561225,-0.15133452982455067
3.1588680280714567,6.8925960262346955
1.1123527289310682,8.164138852685232
1.138885094826939,3.11968436771143
2.918720959272124,10.00931750496232
4.1722501704963175,5.241185588045034
1.926439427949136,7.6213482891474245
0.8311320925663852,9.689708968643483
1.0363284026078547,1.9622877130369778
1.1215021528533142,5.185627657168783
1.1744731938391975,3.1269692287360695
0.8667739534907708,6.30777314613946
0.9976192402941941,10.389018601002446
3.140924952778561,6.973925896137832
2.9238272832852137,8.050788274035513
2.173845807876736,4.78126810959231
2.1362432677200007,4.693225812906438
3.0976867208330074,8.840652192961494
0.9642119595907499,6.07417613352646
2.8775525810314706,3.2901892281615903
3.9288098908085223,3.6403477511443176
3.9846281690178458,1.3291081976852799
1.80358243674571,7.835581707676494
2.915337040976773,2.8947644261325705
3.9893384935388227,0.39888342448277203
2.1005684044739503,9.655445381533545
1.1665935587752436,7.156916195652131
2.120487810466689,5.005115737481535
2.0177778977491134,2.688297380853604
0.9792825917825987,4.681304055818393
1.9127733973938985,2.224611120743069
2.995432364022079,5.628163125586813
3.0529454240013614,3.7290336371664816
3.013743199663736,2.972845083670767
2.8524451525766223,5.907533252988218
1.0694865965816525,7.221278309556491
2.00393069280774,-0.03274967176042276
2.071779185660745,-0.2276027266838125
1.1845035262549315,4.061666355727966
2.9407856294228543,8.980777167379832
4.118590256547461,5.788592792276862
0.8262536704412047,8.953106043672399
4.049549977961341,3.7848512876407447
0.8695675314013434,4.946898974278563
3.1016136034494663,8.995490120561778
3.101775941611089,2.2747461659532293
3.136087662035317,6.842698466726183
2.820209997872078,0.9556920515464704
1.1092820303066808,8.718291100179874
2.96270500534752,8.052728165586771
0.8190129087235837,6.692200126764395
1.1776890374388316,3.728092318503666
1.0201433131423217,5.828563192731092
2.162509141962504,4.798855680145089
2.036889261976509,4.733104016358362
4.164267871335882,8.679266609110861
2.9560497443589733,10.367842989693772
0.8970499042757125,1.326735827579879
0.8287313810372288,7.902363972947708
4.141435647783042,10.066372322360618
4.118514239365649,-0.15749949829182494
3.099793282205696,7.740602051838266
2.1137283701625247,2.873601876205352
1.8272824161358976,10.30199749126413
2.0930459401692363,4.252901714893288
2.8371699405317803,7.649540210318446
2.185613156167379,9.189202940086233
1.1333599528199243,7.018418689086841
2.9248139352454947,8.32514802168162
2.1131527906317458,6.359146050959572
2.80179659028784,7.121861410060159
2.8663902884356895,8.226056485693597
3.9248194678448365,7.839764823706611
3.879187210494776,9.657500180020758
4.106556699395112,6.99216046085422
3.976100788003709,6.086306375099068
2.9186740188584,6.819141670651861
2.151392007090843,1.9566983981271773
0.9041830790045134,5.37450241132134
1.8798029323305667,4.655278640996374
2.9074647664407087,6.987968102650967
1.8248382382048858,3.861660473850295
1.0367005286200952,0.02380411907945279
2.0321056928583467,7.776040419277244
3.9009444429269795,4.921169810922727
2.994596718482885,0.8185092319858
2.1264555750405667,8.856129622550267
2.8919429685191416,2.9516756608332826
3.9493158254349123,6.822958112568131
2.1649570891498127,9.009340853192338
1.967066757334594,5.664371132607663
0.9696200604355494,2.9849449271664517
3.075811645807262,9.006345555447353
3.195264154577231,4.108605559373564
3.92987261789827,4.73781550805458
4.109304576867116,6.7542872578269115
1.157481755023178,7.115263288959392
3.9810785276698146,5.608257105297558
3.114051754424562,9.157453887283813
3.991099651849871,7.313739994061533
3.9128897848089776,7.334950384601016

